Uncertainty-Aware Hardware Trojan Detection Using Multimodal Deep Learning

The risk of hardware Trojans being inserted at various stages of chip production has increased in a zero-trust fabless era. To counter this, various machine learning solutions have been developed for the detection of hardware Trojans. While most of the focus has been on either a statistical or deep learning approach, the limited number of Trojan-infected benchmarks affects the detection accuracy and restricts the possibility of detecting zero-day Trojans. To close the gap, we first employ generative adversarial networks to amplify our data in two alternative representation modalities, a graph and a tabular, ensuring that the dataset is distributed in a representative manner. Further, we propose a multimodal deep learning approach to detect hardware Trojans and evaluate the results from both early fusion and late fusion strategies. We also estimate the uncertainty quantification metrics of each prediction for risk-aware decision-making. The outcomes not only confirms the efficacy of our proposed hardware Trojan detection method but also opens a new door for future studies employing multimodality and uncertainty quantification to address other hardware security challenges.

==> name.txt <==
Early fusion: 

Brier Score: 0.1515
2023-09-15 21:19:40.425 python[38225:5687466] +[CATransaction synchronize] called within transaction
2023-09-15 21:19:53.555 python[38225:5687466] +[CATransaction synchronize] called within transaction
Mean Brier Score: 0.1507
95% Confidence Interval: (0.1486, 0.1529)


late Fusion:

Brier Score: 0.1788
2023-09-15 21:21:06.048 python[38243:5688836] +[CATransaction synchronize] called within transaction
Mean Brier Score: 0.1781
95% Confidence Interval: (0.1763, 0.1799)

Accuracy: 80.00%





